Chameleon Cache: Approximating Fully Associative Caches with Random Replacement to Prevent Contention-Based Cache Attacks

Randomized, skewed caches (RSCs) such as CEASER-S have recently received much attention to defend against contention-based cache side channels. By randomizing and regularly changing the mapping(s) of addresses to cache sets, these techniques are designed to obfuscate the leakage of memory access patterns. However, new attack techniques, e.g., Prime+Prune+Probe, soon demonstrated the limits of RSCs as they allow attackers to more quickly learn which addresses contend in the cache and use this information to circumvent the randomization. To yet maintain side-channel resilience, RSCs must change the random mapping(s) more frequently with adverse effects on performance and implementation complexity. This work aims to make randomization-based approaches more robust to allow for reduced re-keying rates and presents Chameleon Cache. Chameleon Cache extends RSCs with a victim cache (VC) to decouple contention in the RSC from evictions observed by the user. The VC allows Chameleon Cache to make additional use of the multiple mappings RSCs provide to translate addresses to cache set indices: when a cache line is evicted from the RSC to the VC under one of its mappings, the VC automatically reinserts this evicted line back into the RSC by using a different mapping. As a result, the effects of previous RSC set contention are hidden and Chameleon Cache exhibits side-channel resistance and eviction patterns similar to fully associative caches with random replacement. We show that Chameleon Cache has performance overheads of < 1% and stress that VCs are more generically helpful to increase side-channel resistance and re-keying intervals of randomized caches.

==> figures/plots/entropy/cc_16w_16p_8vc.csv <==
16	16	256	random	16	0	8	0	10000	0	0	0.393154
32	16	512	random	16	0	8	0	10000	0	0	0.390078
64	16	1024	random	16	0	8	0	10000	0	0	0.395538
128	16	2048	random	16	0	8	0	10000	0	0	0.389903
256	16	4096	random	16	0	8	0	10000	0	0	0.412603
512	16	8192	random	16	0	8	0	10000	0	0	0.43273

==> figures/plots/entropy/cc_16w_2p_8vc.csv <==
16	16	256	random	2	0	8	0	10000	0	0	1.1102
32	16	512	random	2	0	8	0	10000	0	0	1.54073
64	16	1024	random	2	0	8	0	10000	0	0	1.97107
128	16	2048	random	2	0	8	0	10000	0	0	2.2832
256	16	4096	random	2	0	8	0	10000	0	0	2.8345
512	16	8192	random	2	0	8	0	10000	0	0	3.4918

==> figures/plots/entropy/cc_16w_4p_8vc.csv <==
16	16	256	random	4	0	8	0	10000	0	0	0.517107
32	16	512	random	4	0	8	0	10000	0	0	0.644453
64	16	1024	random	4	0	8	0	10000	0	0	0.752225
128	16	2048	random	4	0	8	0	10000	0	0	0.888843
256	16	4096	random	4	0	8	0	10000	0	0	1.13649
512	16	8192	random	4	0	8	0	10000	0	0	1.35864

==> figures/plots/entropy/cc_16w_8p_2vc.csv <==
16	16	256	random	8	0	2	0	10000	0	0	0.404535
32	16	512	random	8	0	2	0	10000	0	0	0.413864
64	16	1024	random	8	0	2	0	10000	0	0	0.443669
128	16	2048	random	8	0	2	0	10000	0	0	0.487988
256	16	4096	random	8	0	2	0	10000	0	0	0.564947
512	16	8192	random	8	0	2	0	10000	0	0	0.646665

==> figures/plots/entropy/cc_16w_8p_8vc.csv <==
16	16	256	random	8	0	8	0	10000	0	0	0.404535
32	16	512	random	8	0	8	0	10000	0	0	0.413864
64	16	1024	random	8	0	8	0	10000	0	0	0.443669
128	16	2048	random	8	0	8	0	10000	0	0	0.487988
256	16	4096	random	8	0	8	0	10000	0	0	0.564947
512	16	8192	random	8	0	8	0	10000	0	0	0.646665

==> figures/plots/entropy/cc_8w_8p_2vc.csv <==
32	8	256	random	8	0	2	0	10000	0	0	0.457782
64	8	512	random	8	0	2	0	10000	0	0	0.511285
128	8	1024	random	8	0	2	0	10000	0	0	0.543988
256	8	2048	random	8	0	2	0	10000	0	0	0.619042
512	8	4096	random	8	0	2	0	10000	0	0	0.750778
1024	8	8192	random	8	0	2	0	10000	0	0	0.860693

==> figures/plots/entropy/cc_8w_8p_8vc.csv <==
32	8	256	random	8	0	8	0	10000	0	0	0.457782
64	8	512	random	8	0	8	0	10000	0	0	0.511285
128	8	1024	random	8	0	8	0	10000	0	0	0.543988
256	8	2048	random	8	0	8	0	10000	0	0	0.619042
512	8	4096	random	8	0	8	0	10000	0	0	0.750778
1024	8	8192	random	8	0	8	0	10000	0	0	0.860693

==> figures/plots/entropy/ceaser_16w.csv <==
16	16	256	random	0	0	0	0	10000	0	0	4.15567
32	16	512	random	0	0	0	0	10000	0	0	5.06659
64	16	1024	random	0	0	0	0	10000	0	0	6.11407
128	16	2048	random	0	0	0	0	10000	0	0	6.96064
256	16	4096	random	0	0	0	0	10000	0	0	7.89402
512	16	8192	random	0	0	0	0	10000	0	0	9.01817

==> figures/plots/entropy/ceaser_8w.csv <==
32	8	256	random	0	0	0	0	10000	0	0	4.99946
64	8	512	random	0	0	0	0	10000	0	0	6.19352
128	8	1024	random	0	0	0	0	10000	0	0	7.14988
256	8	2048	random	0	0	0	0	10000	0	0	7.90631
512	8	4096	random	0	0	0	0	10000	0	0	8.84219
1024	8	8192	random	0	0	0	0	10000	0	0	10.0702

==> figures/plots/entropy/cs_16w_16p.csv <==
16	16	256	random	16	0	0	0	10000	0	0	1.08234
32	16	512	random	16	0	0	0	10000	0	0	1.60548
64	16	1024	random	16	0	0	0	10000	0	0	2.33664
128	16	2048	random	16	0	0	0	10000	0	0	3.14902
256	16	4096	random	16	0	0	0	10000	0	0	4.09847
512	16	8192	random	16	0	0	0	10000	0	0	5.01894

==> figures/plots/entropy/cs_16w_2p.csv <==
16	16	256	random	2	0	0	0	10000	0	0	3.13015
32	16	512	random	2	0	0	0	10000	0	0	4.14298
64	16	1024	random	2	0	0	0	10000	0	0	5.06792
128	16	2048	random	2	0	0	0	10000	0	0	5.90382
256	16	4096	random	2	0	0	0	10000	0	0	6.96868
512	16	8192	random	2	0	0	0	10000	0	0	8.0319

==> figures/plots/entropy/cs_16w_4p.csv <==
16	16	256	random	4	0	0	0	10000	0	0	2.32628
32	16	512	random	4	0	0	0	10000	0	0	3.20905
64	16	1024	random	4	0	0	0	10000	0	0	4.07399
128	16	2048	random	4	0	0	0	10000	0	0	4.96266
256	16	4096	random	4	0	0	0	10000	0	0	6.07724
512	16	8192	random	4	0	0	0	10000	0	0	6.96623

==> figures/plots/entropy/cs_16w_8p.csv <==
16	16	256	random	8	0	0	0	10000	0	0	1.62617
32	16	512	random	8	0	0	0	10000	0	0	2.35515
64	16	1024	random	8	0	0	0	10000	0	0	3.14102
128	16	2048	random	8	0	0	0	10000	0	0	4.03085
256	16	4096	random	8	0	0	0	10000	0	0	5.06297
512	16	8192	random	8	0	0	0	10000	0	0	5.99573

==> figures/plots/entropy/cs_8w_8p.csv <==
32	8	256	random	8	0	0	0	10000	0	0	2.31468
64	8	512	random	8	0	0	0	10000	0	0	3.22223
128	8	1024	random	8	0	0	0	10000	0	0	4.0831
256	8	2048	random	8	0	0	0	10000	0	0	4.99103
512	8	4096	random	8	0	0	0	10000	0	0	6.11443
1024	8	8192	random	8	0	0	0	10000	0	0	6.96765

==> figures/plots/entropy/fully_associative.csv <==
1	256	256	random	0	0	0	0	10000	0	0	0.334491
1	512	512	random	0	0	0	0	10000	0	0	0.337693
1	1024	1024	random	0	0	0	0	10000	0	0	0.335195
1	2048	2048	random	0	0	0	0	10000	0	0	0.332697
1	4096	4096	random	0	0	0	0	10000	0	0	0.328159
1	8192	8192	random	0	0	0	0	10000	0	0	0.329943


==> figures/plots/ev_probability/cc_16w_8p_2vc.csv <==
16	16	256	8	8	1000	0.175625	0.178065	0.000171	0.00018	-4.114191	1996.658103	4.114191
32	16	512	8	8	1000	0.107053	0.107815	0.000105	0.000096	-1.698251	1993.901859	1.698251
64	16	1024	8	8	1000	0.072156	0.073886	0.000066	0.000071	-4.675869	1994.693472	4.675869
128	16	2048	8	8	1000	0.055896	0.056278	0.000053	0.000053	-1.173559	1997.975959	1.173559
256	16	4096	8	8	1000	0.046454	0.04754	0.000043	0.000041	-3.743086	1997.587612	3.743086
512	16	8192	8	8	1000	0.042284	0.043375	0.00004	0.000043	-3.79429	1994.754272	3.79429
1024	16	16384	8	8	1000	0.040154	0.041291	0.00004	0.000042	-3.971337	1997.629681	3.971337


==> figures/plots/ev_probability/cc_16w_8p_8vc.csv <==
16	16	256	8	8	1000	0.156705	0.158667	0.000159	0.000168	-3.432336	1996.318145	3.432336
32	16	512	8	8	1000	0.096566	0.097889	0.000096	0.00009	-3.07206	1996.219489	3.07206
64	16	1024	8	8	1000	0.066678	0.067677	0.000068	0.000069	-2.702162	1997.774433	2.702162
128	16	2048	8	8	1000	0.052626	0.053122	0.000049	0.000051	-1.569548	1997.245516	1.569548
256	16	4096	8	8	1000	0.04504	0.045131	0.000045	0.000041	-0.30994	1994.458448	0.30994
512	16	8192	8	8	1000	0.041658	0.042011	0.00004	0.000039	-1.255934	1997.995378	1.255934
1024	16	16384	8	8	1000	0.039944	0.039862	0.000037	0.000036	0.302515	1997.283204	0.302515


==> figures/plots/ev_probability/cc_8w_8p_2vc.csv <==
32	8	256	8	8	1000	0.132509	0.132074	0.000121	0.000126	0.874944	1997.30389	0.874944
64	8	512	8	8	1000	0.102463	0.102602	0.000097	0.000092	-0.319815	1997.014172	0.319815
128	8	1024	8	8	1000	0.088273	0.088437	0.000084	0.000083	-0.401608	1997.909159	0.401608
256	8	2048	8	8	1000	0.080021	0.080561	0.000072	0.000075	-1.408646	1996.77107	1.408646
512	8	4096	8	8	1000	0.076887	0.076945	0.000067	0.000073	-0.154974	1995.254543	0.154974
1024	8	8192	8	8	1000	0.075103	0.07482	0.000073	0.000072	0.74303	1997.686658	0.74303
2048	8	16384	8	8	1000	0.073252	0.074273	0.000074	0.000072	-2.671393	1997.583199	2.671393


==> figures/plots/ev_probability/cc_8w_8p_8vc.csv <==
32	8	256	8	8	1000	0.111775	0.112474	0.000109	0.000117	-1.468871	1995.499104	1.468871
64	8	512	8	8	1000	0.091761	0.092268	0.000085	0.00009	-1.212204	1996.660851	1.212204
128	8	1024	8	8	1000	0.082968	0.082624	0.000077	0.000075	0.882569	1997.67547	0.882569
256	8	2048	8	8	1000	0.077802	0.077692	0.000078	0.000069	0.287315	1991.08256	0.287315
512	8	4096	8	8	1000	0.075535	0.07541	0.000071	0.000072	0.330442	1997.748011	0.330442
1024	8	8192	8	8	1000	0.073889	0.074155	0.000065	0.000069	-0.727592	1996.610188	0.727592
2048	8	16384	8	8	1000	0.073474	0.073874	0.000068	0.00007	-1.077735	1997.646364	1.077735


==> figures/plots/ev_probability/cs_16w_8p.csv <==
16	16	256	8	0	1000	0.160645	0.395905	0.000737	0.000555	-206.979547	1959.183681	206.979547
32	16	512	8	0	1000	0.081077	0.33663	0.000437	0.000418	-276.299159	1996.980609	276.299159
64	16	1024	8	0	1000	0.039238	0.306844	0.000221	0.00032	-363.809073	1933.041233	363.809073
128	16	2048	8	0	1000	0.020564	0.292021	0.000118	0.000258	-442.803284	1753.09213	442.803284
256	16	4096	8	0	1000	0.01026	0.28381	0.000062	0.000252	-488.226654	1463.228622	488.226654
512	16	8192	8	0	1000	0.005157	0.279907	0.000031	0.000226	-541.454522	1272.139436	541.454522
1024	16	16384	8	0	1000	0.002344	0.278196	0.000016	0.00022	-568.114981	1143.578915	568.114981

==> figures/plots/ev_probability/cs_8w_8p.csv <==
32	8	256	8	0	1000	0.081272	0.338816	0.000801	0.000583	-218.938572	1949.891632	218.938572
64	8	512	8	0	1000	0.041446	0.308306	0.000469	0.000488	-272.775811	1997.271634	272.775811
128	8	1024	8	0	1000	0.019993	0.292416	0.000212	0.000381	-353.885677	1847.852996	353.885677
256	8	2048	8	0	1000	0.010094	0.284741	0.000114	0.000333	-410.607913	1611.629335	410.607913
512	8	4096	8	0	1000	0.004646	0.282272	0.00005	0.000305	-465.803176	1319.091592	465.803176
1024	8	8192	8	0	1000	0.002214	0.279492	0.000025	0.000271	-510.128036	1181.520723	510.128036
2048	8	16384	8	0	1000	0.001318	0.279047	0.000015	0.00027	-520.280026	1109.902506	520.280026

==> figures/plots/ppp/cc_16w_16p_2vc.csv <==
16	16	256	random	16	0	2	0	4	1	50	1000	1	512	0.605469	0.77	0.813	0.679	131072	13111397	6139605	2435366	37599.61328	62099.98081	0	0	0	0	0	0	3706623	29548801	7347	8891	6506	0	0	0	0	0	0	0	0
32	16	512	random	16	0	2	0	4	1	50	1000	1	512	0.351562	0.001	0.551	0.286	262144	24578922	10803377	4318499	69106.05273	196568.6073	0	0	0	0	0	0	6486946	51778654	6324	7901	5832	0	0	0	0	0	0	0	0
64	16	1024	random	16	0	2	0	4	1	50	1000	1	512	0.195312	0	0.317	0.108	524288	52042308	21503319	8610353	143643.8027	735458.1528	0	0	0	0	0	0	12894970	103021830	6529	7621	5616	0	0	0	0	0	0	0	0
128	16	2048	random	16	0	2	0	4	1	50	1000	1	512	0.101562	0	0.168	0.019	1048576	103679885	40235509	16150307	281084.7539	2767617.356	0	0	0	0	0	0	24087028	192509452	5796	7424	5597	0	0	0	0	0	0	0	0
256	16	4096	random	16	0	2	0	4	1	50	1000	1	512	0.0488281	0	0.114	0.001	2097152	213906790	78556585	31575275	571217.5293	11698540.99	0	0	0	0	0	0	46983120	375527472	5706	7188	5377	0	0	0	0	0	0	0	0
512	16	8192	random	16	0	2	0	4	1	50	1000	1	512	0.0371094	0	0.089	0.001	4194304	473303766	164372004	66124194	1245460.488	33561860.02	0	0	0	0	0	0	98249663	785372225	6103	7380	5526	0	0	0	0	0	0	0	0
1024	16	16384	random	16	0	2	0	4	1	50	1000	1	512	0.0175781	0	0.061	0.001	8388608	1084524643	357870326	143998571	2817177.674	160266335.6	0	0	0	0	0	0	213873828	1709607772	6771	7904	5830	0	0	0	0	0	0	0	0


==> figures/plots/ppp/cc_16w_16p_8vc.csv <==
16	16	256	random	16	0	8	0	4	1	50	1000	1	512	0.654297	0.762	0.834	0.691	131072	16766577	7889810	2910713	48157.00586	73601.14116	0	0	0	0	0	0	4982506	38885654	9709	11711	8301	0	0	0	0	0	0	0	0
32	16	512	random	16	0	8	0	4	1	50	1000	1	512	0.404297	0.001	0.541	0.285	262144	32984876	15000458	5766242	93721.35547	231813.1361	0	0	0	0	0	0	9237353	72957079	9167	10900	7762	0	0	0	0	0	0	0	0
64	16	1024	random	16	0	8	0	4	1	50	1000	1	512	0.236328	0	0.294	0.056	524288	76356246	33058351	12999309	213700.3848	904253.3461	0	0	0	0	0	0	20062315	159424405	10050	11860	8586	0	0	0	0	0	0	0	0
128	16	2048	random	16	0	8	0	4	1	50	1000	1	512	0.103516	0.001	0.175	0	1048576	143419782	59408850	23627879	396149.6719	3826941.457	0	0	0	0	0	0	35783882	285195062	8562	11029	8117	0	0	0	0	0	0	0	0
256	16	4096	random	16	0	8	0	4	1	50	1000	1	512	0.0683594	0	0.101	0.001	2097152	374557315	144995274	57995845	1014751.15	14844354.26	0	0	0	0	0	0	87002941	694415555	10854	12993	9480	0	0	0	0	0	0	0	0
512	16	8192	random	16	0	8	0	4	1	50	1000	1	512	0.0351562	0	0.071	0.001	4194304	697741333	259071551	103935425	1868775.164	53156346.93	0	0	0	0	0	0	155139217	1239204719	9674	11602	8510	0	0	0	0	0	0	0	0
1024	16	16384	random	16	0	8	0	4	1	50	1000	1	512	0.0117188	0	0.059	0.001	8388608	1629287270	565278074	227139775	4286260.438	365759330.1	0	0	0	0	0	0	338141589	2702073451	10817	12378	9087	0	0	0	0	0	0	0	0


==> figures/plots/ppp/cc_16w_2p_2vc.csv <==
16	16	256	random	2	0	2	0	4	1	50	1000	1	512	0.117188	0.794	0.873	0.742	131072	12918320	6095395	2441705	37136.16211	316893.8979	0	0	0	0	0	0	3655960	29339368	6688	9423	7152	0	0	0	0	0	0	0	0
32	16	512	random	2	0	2	0	4	1	50	1000	1	512	0.0566406	0.002	0.488	0.24	262144	33895904	15053112	6085409	95603.54688	1687897.848	0	0	0	0	0	0	8970405	72154971	10258	9548	6845	0	0	0	0	0	0	0	0
64	16	1024	random	2	0	2	0	4	1	50	1000	1	512	0.0273438	0	0.332	0.115	524288	55466341	23236717	9418670	153716.9102	5621636.72	0	0	0	0	0	0	13820193	111230687	6626	8639	6492	0	0	0	0	0	0	0	0
128	16	2048	random	2	0	2	0	4	1	50	1000	1	512	0.0117188	0	0.2	0.03	1048576	99569599	39304791	15981619	271239.043	23145632.91	0	0	0	0	0	0	23324896	187848480	5443	7446	5721	0	0	0	0	0	0	0	0
256	16	4096	random	2	0	2	0	4	1	50	1000	1	512	0.00195312	0	0.093	0	2097152	214437342	80256674	32660830	575574.25	294694770.4	0	0	0	0	0	0	47597693	383301507	5217	7933	6083	0	0	0	0	0	0	0	0
512	16	8192	random	2	0	2	0	4	1	50	1000	1	512	0.00390625	0	0.067	0.003	4194304	562531092	198880545	80967974	1487132.104	380705818.5	0	0	0	0	0	0	117914790	949666650	8030	8260	6040	0	0	0	0	0	0	0	0
1024	16	16384	random	2	0	2	0	4	1	50	1000	1	512	0	0	0.068	0.001	8388608	1030639889	347039639	141408356	2690780.328	#DIV/0!	0	0	0	0	0	0	205633258	1656113430	5930	8274	6298	0	0	0	0	0	0	0	0


==> figures/plots/ppp/cc_16w_2p_8vc.csv <==
16	16	256	random	2	0	8	0	4	1	50	1000	1	512	0.130859	0.729	0.823	0.711	131072	15029106	7131544	2666148	43282.51953	330756.918	0	0	0	0	0	0	4468413	35133763	7585	11752	8734	0	0	0	0	0	0	0	0
32	16	512	random	2	0	8	0	4	1	50	1000	1	512	0.0644531	0.002	0.474	0.208	262144	40382825	18692689	7318906	115381.8633	1790167.785	0	0	0	0	0	0	11377443	90608861	12477	12422	8761	0	0	0	0	0	0	0	0
64	16	1024	random	2	0	8	0	4	1	50	1000	1	508	0.0314961	0	0.341	0.074	524288	88438185	38731456	15445335	250333.939	7948093.223	0	0	0	0	0	0	23289699	186425501	12202	13398	9819	0	0	0	0	0	0	0	0
128	16	2048	random	2	0	8	0	4	1	50	1000	1	512	0.0117188	0	0.217	0.023	1048576	146555310	61666080	24822397	406682.4023	34703416.93	0	0	0	0	0	0	36846593	295748607	8977	11323	8412	0	0	0	0	0	0	0	0
256	16	4096	random	2	0	8	0	4	1	50	1000	1	512	0.0078125	0	0.111	0.014	2097152	353672123	138790451	56187775	961840.9648	123115643.5	0	0	0	0	0	0	82605924	664144028	9661	13128	9879	0	0	0	0	0	0	0	0
512	16	8192	random	2	0	8	0	4	1	50	1000	1	512	0.00585938	0	0.094	0.007	4194304	763040744	288384796	117148149	2053565.508	350474880.9	0	0	0	0	0	0	171239932	1378096644	11470	12171	8885	0	0	0	0	0	0	0	0
1024	16	16384	random	2	0	8	0	4	1	50	1000	1	476	0	0	0.049	0	8388608	1766026825	625014103	254321719	5023195.227	#DIV/0!	0	0	0	0	0	0	370696082	2984747118	12341	13259	9560	0	0	0	0	0	0	0	0


==> figures/plots/ppp/cs_16w_16p.csv <==
ceaser-s	16	16	256	random	16	0	0	0	4	1	50	1000	1	512	1	0.939	0.965	0.979	131072	1359525	1071368	558827	4747.837891	4747.837891	0	0	0	0	0	0	513164	4608884	527	1974	1606	0	0	0	0	0	0	0	0
ceaser-s	32	16	512	random	16	0	0	0	4	1	50	1000	1	512	1	0.033	0.919	0.947	262144	2697616	2012439	1048348	9199.326172	9199.326172	0	0	0	0	0	0	964945	8644271	451	1895	1552	0	0	0	0	0	0	0	0
ceaser-s	64	16	1024	random	16	0	0	0	4	1	50	1000	1	512	1	0.004	0.845	0.898	524288	5440706	3898493	2031721	18240.62305	18240.62305	0	0	0	0	0	0	1868143	16719505	448	1821	1473	0	0	0	0	0	0	0	0
ceaser-s	128	16	2048	random	16	0	0	0	4	1	50	1000	1	512	1	0.001	0.788	0.899	1048576	11678111	7951925	4138447	38339.91406	38339.91406	0	0	0	0	0	0	3815874	34113086	430	1885	1536	0	0	0	0	0	0	0	0
ceaser-s	256	16	4096	random	16	0	0	0	4	1	50	1000	1	512	1	0.001	0.794	0.899	2097152	25819706	16778372	8728083	83199.37109	83199.37109	0	0	0	0	0	0	8054789	71997435	488	1955	1550	0	0	0	0	0	0	0	0
ceaser-s	512	16	8192	random	16	0	0	0	4	1	50	1000	1	512	1	0	0.752	0.894	4194304	47390701	29625196	15412313	150421.6738	150421.6738	0	0	0	0	0	0	14221400	127139752	390	1767	1441	0	0	0	0	0	0	0	0
ceaser-s	1024	16	16384	random	16	0	0	0	4	1	50	1000	1	512	1	0	0.729	0.874	8388608	97981834	59029588	30711608	306662.9336	306662.9336	0	0	0	0	0	0	28334699	253339029	400	1749	1413	0	0	0	0	0	0	0	0



==> figures/plots/ppp/cs_16w_2p.csv <==
ceaser-s	16	16	256	random	2	0	0	0	4	1	50	1000	1	263	1	0.832	0.999	1	131072	13943150	10984388	5742154	94781.51331	94781.51331	0	0	0	0	0	0	5246050	47182750	4512	21088	17527	0	0	0	0	0	0	0	0
ceaser-s	32	16	512	random	2	0	0	0	4	1	50	1000	1	236	1	0.005	0.997	1	262144	29458832	21944214	11432510	217809.5169	217809.5169	0	0	0	0	0	0	10516254	94341346	5513	20087	16048	0	0	0	0	0	0	0	0
ceaser-s	64	16	1024	random	2	0	0	0	4	1	50	1000	1	256	1	0.006	1	1	524288	61570622	43916860	22890014	412060.4766	412060.4766	0	0	0	0	0	0	21031529	188683671	4785	20815	17155	0	0	0	0	0	0	0	0
ceaser-s	128	16	2048	random	2	0	0	0	4	1	50	1000	1	238	1	0.004	0.997	0.999	1048576	128466447	87820345	45745658	908768.0336	908768.0336	0	0	0	0	0	0	42080849	377349551	5505	20095	15980	0	0	0	0	0	0	0	0
ceaser-s	256	16	4096	random	2	0	0	0	4	1	50	1000	1	249	1	0.005	0.994	1	2097152	268831461	175644577	91504024	1785044.329	1785044.329	0	0	0	0	0	0	84148497	754712303	5124	20476	16627	0	0	0	0	0	0	0	0
ceaser-s	512	16	8192	random	2	0	0	0	4	1	50	1000	1	259	1	0.003	0.998	1	4194304	560039512	351296473	182976753	3518671.757	3518671.757	0	0	0	0	0	0	168331629	1509389971	5050	20550	16832	0	0	0	0	0	0	0	0
ceaser-s	1024	16	16384	random	2	0	0	0	4	1	50	1000	1	237	1	0.005	0.998	1	8388608	1161140744	702538921	365942525	7863627.278	7863627.278	0	0	0	0	0	0	336616825	3018826375	5646	19954	15908	0	0	0	0	0	0	0	0


==> figures/plots/ttest/cc_16_16_8.csv <==
10	0.1574	0.1607	0.0001	0.000126	0.694160217
20	0.1617	0.1588	0.000109	0.000118	0.860795657
30	0.163933	0.1608	0.000133	0.000165	0.994060668
40	0.16435	0.15985	1.39E-04	0.000143	1.694798049
50	0.16378	0.16108	1.71E-04	0.000156	1.055783547
60	0.164083	0.161933	1.72E-04	0.000154	0.922370246
70	0.1636	0.163229	1.76E-04	1.72E-04	0.166392332
80	0.162975	0.163275	1.78E-04	0.000173	0.143222975
90	0.163056	0.162778	1.69E-04	0.00017	0.143240623
100	0.16265	0.16255	1.77E-04	1.76E-04	0.05322463
200	0.16136	0.162945	1.49E-04	0.00018	1.235794663
300	0.160827	0.162303	1.65E-04	0.000184	1.368466818
400	0.160987	0.161777	1.74E-04	1.90E-04	0.828145021
500	0.161536	0.162126	1.71E-04	0.000195	0.689598759



==> figures/plots/ttest/cc_16x16_16p_8vc.csv <==
10 0.164900 0.162700 0.000104 0.000109 0.476351 17.989635
20 0.164400 0.162100 0.000175 0.000111 0.607762 36.179575
30 0.162867 0.163667 0.000177 0.000089 -0.268696 52.288407
40 0.162725 0.163075 0.000160 0.000102 -0.136804 74.413398
50 0.161580 0.163280 0.000163 0.000121 -0.713247 95.961252
60 0.162167 0.163533 0.000166 0.000126 -0.619379 115.896317
70 0.161400 0.162800 0.000173 0.000129 -0.674021 135.047810
80 0.161525 0.162612 0.000162 0.000133 -0.566815 156.439496
90 0.161244 0.162133 0.000155 0.000133 -0.497316 176.972013
100 0.161100 0.162610 0.000151 0.000141 -0.883316 197.738251
200 0.161380 0.163435 0.000168 0.000149 -1.633446 396.630647
300 0.160477 0.162580 0.000146 0.000145 -2.132878 597.992702
400 0.160302 0.161792 0.000154 0.000148 -1.713662 797.640315
500 0.160590 0.161734 0.000161 0.000142 -1.470896 994.133357

==> figures/plots/ttest/cc_32x16_16p_8vc.csv <==
10 0.078900 0.087200 0.000074 0.000095 -2.022286 17.732994
20 0.082000 0.080750 0.000099 0.000143 0.359062 36.767011
30 0.082233 0.080933 0.000094 0.000123 0.483021 56.942314
40 0.082025 0.081150 0.000084 0.000109 0.398964 76.668740
50 0.081440 0.080580 0.000075 0.000104 0.454055 95.564117
60 0.080917 0.080017 0.000075 0.000095 0.534324 116.402792
70 0.080414 0.079971 0.000070 0.000098 0.286071 134.374165
80 0.080275 0.080463 0.000071 0.000094 -0.130342 155.059039
90 0.080378 0.080300 0.000069 0.000090 0.058644 174.961190
100 0.080310 0.080140 0.000070 0.000085 0.136895 196.157386
200 0.080775 0.080950 0.000078 0.000080 -0.197170 397.916439
300 0.080350 0.081443 0.000068 0.000078 -1.568135 595.487571
400 0.080603 0.081140 0.000066 0.000082 -0.883869 789.014515
500 0.080466 0.080912 0.000063 0.000079 -0.838343 985.078736

==> figures/plots/vc_noise/vc_noise.csv <==
2	50.0	50.0
8	87.5	12.5
16	93.75	6.25
24	95.8333333	4.1666667
32	96.875	3.125
64	98.4375	1.5625
128	99.21875	0.78125
256	99.609375	0.390625
512	99.8046875	0.1953125
1024	99.9023438	0.0976563
